Model Checking Gene Regulatory Networks

The behaviour of gene regulatory networks (GRNs) is typically analysed using simulation-based statistical testing-like methods. In this paper, we demonstrate that we can replace this approach by a formal verification-like method that gives higher assurance and scalability. We focus on Wagner weighted GRN model with varying weights, which is used in evolutionary biology. In the model, weight parameters represent the gene interaction strength that may change due to genetic mutations. For a property of interest, we synthesise the constraints over the parameter space that represent the set of GRNs satisfying the property. We experimentally show that our parameter synthesis procedure computes the mutational robustness of GRNs -an important problem of interest in evolutionary biology- more efficiently than the classical simulation method. We specify the property in linear temporal logics. We employ symbolic bounded model checking and SMT solving to compute the space of GRNs that satisfy the property, which amounts to synthesizing a set of linear constraints on the weights.

==> experiments_robustness.txt <==
Each of the four methods below has the same basic functionality:

* IN - topology 'T', property phi, domains for parameters 'D' with distributions 'd', number of samples N (only for approximate integrations)
* OUT - robustness


Auxiliary procedures:

*** getCons(T,phi) -- parametrized model checking -- returns the set of constraints over the weight variables 'v', so that 'T(v)' satisfies 'phi'.
*** sat(w,cons) -- returns Yes/No answer to whether weights 'w' satisfy constrains 'cons'
*** checkProp(T,w,phi) -- returns Yes/No answer to whether topology 'T' with weights 'w' satisfies 'phi'.


-------------------------------------------------------------
Method 1 (parametrized model checking + exact integration):
-------------------------------------------------------------

 cons <- getCons(T,phi) 
 r = 0
 for w in D:
	if sat(w,cons):
		r = r+d(w)
 return r
 
 
-------------------------------------------------------------
Method 2 (direct evaluation of LTL property + exact integration):
-------------------------------------------------------------

 r = 0
 for w in D:
	if checkProp(T,w,phi):
		r = r+d(w) 
 return r


-------------------------------------------------------------
Method 3 (parametrized model checking + approximate integration with Monte Carlo)
-------------------------------------------------------------

 cons <- getCons(T,phi)
 
 initialise r_list
 for i=1:N:
 	draw w from distribution d 
 	r_list[i] = sat(w,cons)
 	
 r_mean = mean(r_list)
 r_sd = sd(r_list)
 
 (the error bar corresponding to the 95% confidence interval will be two deviations left and two dev. right from the mean)


-------------------------------------------------------------
Method 4 (direct evaluation of LTL property + approximate integration with Monte Carlo)
-------------------------------------------------------------

 initialise r_list
 for i=1:N:
 	draw w from distribution d 
 	r_list[i] = checkProp(T,w,phi)
 	
 r_mean = mean(r_list)
 r_sd = sd(r_list) 



Worst-case complexity:

Method1:
O(getCons) + O(l^n) (l - length of each promoter, n - number of genes)

Method2:
O(l^n)*O(n)

Method3:
O(getCons) + O(N)

Method4:
O(N)*O(n)


Arguments:
Method1 always outperforms Method2 for large 'l'
Method3 always outperforms Method4 for large 'N'    


==> plots/ratio-bars.dat <==
0 "mi"     1.58  
1 "misa"   2.01 2.01
2 "qi"     0.82 0.82
3 "cc"     1.57 
4 "ncc"    0.57 0.57
5 "osc3"   1.89 
6 "osc5"   1.62 1.62
7 "osc7"   3.08 3.08
